Dissecting the active galactic nucleus in Circinus -- III. VLT/FORS2 polarimetry confirms dusty cone illuminated by a tilted accretion disc

We present polarimetric maps of the Circinus galaxy nucleus in the $BVRI$ bands, obtained with VLT/FORS2. Circinus is the closest Seyfert 2 galaxy and harbours an archetypal obscured active galactic nucleus (AGN). Recent high angular resolution imaging revealed that a major fraction of its mid-infrared (MIR) emission is coming from the polar region. Previously, we demonstrated that these observations are consistent with a model of a compact dusty disc and a hyperboloid shell, resembling a hollow cone on larger scales. Here we focus on the AGN core, up to 40 pc from the central engine, and compare the observations to the radiative transfer models. Polarization maps reveal a conical structure, coinciding with the ionization cone. The wavelength-dependence of the polarization degree indicates that scattering on dust grains is producing polarization. The observed polarization degree ($\approx1-3\%$) is lower than predicted by the models; however, this is only a lower limit, since stellar emission dominates the total flux in the optical. The observed polarization angle ($\approx30$ degrees) is reproduced by the model of a dusty disc with a hollow cone that is illuminated by a tilted anisotropic central source. An accretion disc aligned with the ionization cone axis, and alternative dust geometries, such as a paraboloid shell, or a torus enveloped by ambient dust, are inconsistent with the data. We conclude that the optical polarimetric imaging supports earlier evidence for the presence of dust in the polar region, tentatively associated with dusty outflows.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
